Multi-View Orthogonal Projection Regression with Application in Multi-omics integration

Multi-omics integration offers novel insights into complex biological mechanisms by utlizing the fused information from various omics datasets. However, the inherent within- and inter-modality correlations in multi-omics data present significant challenges for traditional variable selection methods, such as Lasso regression. These correlations can lead to multicollinearity, compromising the stability and interpretability of selected variables. To address these problems, we introduce the Multi-View Orthogonal Projection Regression (MVOPR), a novel approach for variable selection in multi-omics analysis. MVOPR leverages the unidirectional associations among omics layers, inspired by the Central Dogma of Molecular Biology, to transform predictors into an uncorrelated feature space. This orthogonal projection framework effectively mitigates the correlations, allowing penalized regression models to operate on independent components. Through simulations under both well-specified and misspecified scenarios, MVOPR demonstrates superior performance in variable selection, outperforming traditional Lasso-based methods and factor-based models. In real-data analysis on the CAARS dataset, MVOPR consistently identifies biologically relevant features, including the Bacteroidaceae family and key metabolites which align well with known asthma biomarkers. These findings illustrate MVOPR's ability to enhance variable selection while offering biologically interpretable insights, offering a robust tool for integrative multi-omics research.

==> _config.yml <==
title: Author support for IMS journal AOAS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
